Curvature tensor of smoothable Alexandrov spaces

We prove weak convergence of curvature tensors of Riemannian manifolds for converging noncollapsing sequences with a lower bound on sectional curvature.

==> arXiv.txt <==
arXiv.txt
files/Appendix.tex
files/ChartMetric.tex
files/Cone2Tosh.tex
files/MainStatement.tex
files/Plan.tex
files/Regular3dimEnd.tex
files/StrangeCurv.tex
files/approx.tex
files/codim3.tex
files/introduction.tex
files/local.tex
files/preliminaries.tex
files/bilip.tex
kusochek+.sty
library.bib
main.tex
main.bbl
mppics/pic-25.mps
mppics/pic-50.mps
mppics/pic-100.mps
mppics/pic-200.mps

